Forming Young and Hypervelocity Stars in the Galactic Centre via Tidal Disruption of a Molecular Cloud

The Milky Way Galaxy hosts a four million solar mass black hole, Sgr A*, that underwent a major accretion episode approximately 3-6 Myr ago. During the episode, hundreds of young massive stars formed in a disc orbiting Sgr A* in the central half parsec. The recent discovery of a hypervelocity star S5-HVS1, ejected by Sgr A* five Myr ago with a velocity vector consistent with the disc, suggests that this event also produced binary star disruptions. The initial stellar disc has to be rather eccentric for this to occur. Such eccentric disks can form from the tidal disruptions of molecular clouds. Here we perform simulations of such disruptions, focusing on gas clouds on rather radial initial orbits. As a result, stars formed in our simulations are on very eccentric orbits ($\bar{e}\sim 0.6$) with a lopsided configuration. For some clouds counter-rotating stars are formed. As in previous work, we find that such discs undergo a secular gravitational instability that leads to a moderate number of particles obtaining eccentricities of 0.99 or greater, sufficient for stellar binary disruption. We also reproduce the mean eccentricity of the young disk in the Galactic centre, though not the observed surface density profile. We discuss missing physics and observational biases that may explain this discrepancy. We conclude that observed S-stars, hypervelocity stars, and disc stars tightly constrain the initial cloud parameters, indicating a cloud mass between a few$\times 10^4$ and $10^5 M_{\odot}$, and a velocity between $\sim 40$ and 80 km s$^{-1}$ at 10 pc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
